Recursive Model-agnostic Inverse Dynamics of Serial Soft-Rigid Robots

Robotics is shifting from rigid, articulated systems to more sophisticated and heterogeneous mechanical structures. Soft robots, for example, have continuously deformable elements capable of large deformations. The flourishing of control techniques developed for this class of systems is fueling the need of efficient procedures for evaluating their inverse dynamics (ID), which is challenging due to the complex and mixed nature of these systems. As of today, no single ID algorithm can describe the behavior of generic (combinations of) models of soft robots. We address this challenge for generic series-like interconnections of possibly soft structures that may require heterogeneous modeling techniques. Our proposed algorithm requires as input a purely geometric description (forward-kinematics-like) of the mapping from configuration space to deformation space. With this information only, the complete equations of motion can be given an exact recursive structure which is essentially independent from (or `agnostic' to) the underlying reduced-order kinematic modeling techniques. We achieve this goal by exploiting Kane's method to manipulate the equations of motion, showing then their recursive structure. The resulting ID algorithms have optimal computational complexity within the proposed setting, i.e., linear in the number of distinct modules. Further, a variation of the algorithm is introduced that can evaluate the generalized mass matrix without increasing computation costs. We showcase the applicability of this method to robot models involving a mixture of rigid and soft elements, described via possibly heterogeneous reduced order models (ROMs), such as Volumetric FEM, Cosserat strain-based, and volume-preserving deformation primitives. None of these systems can be handled using existing ID techniques.

==> TODO.txt <==
- Aumentare scorrevolezza e rendere meno verboso
- Aggiungere ulteriori spiegazioni
- Rivedere acronimi + paper
- Rimuovere equazioni numerate non usate

==> symbolic_computations/PCC1DOF.txt <==
p_B
\left(\begin{array}{c} \frac{\cos\left(q\,x_{3}\right)-1}{q}+x_{1}\,\cos\left(q\,x_{3}\right)\\ x_{2}\\ \frac{\sin\left(q\,x_{3}\right)\,\left(q\,x_{1}+1\right)}{q} \end{array}\right)
n_1_x
\left(\begin{array}{c} \cos\left(q\,x_{3}\right)\\ 0\\ \sin\left(q\,x_{3}\right) \end{array}\right)
n_2_x
\left(\begin{array}{c} 0\\ 1\\ 0 \end{array}\right)
n_3_x
\left(\begin{array}{c} -\sin\left(q\,x_{3}\right)\\ 0\\ \cos\left(q\,x_{3}\right) \end{array}\right)
T_s
\left(\begin{array}{cccc} \cos\left(q\,x_{3}\right) & 0 & -\sin\left(q\,x_{3}\right) & \frac{\cos\left(q\,x_{3}\right)-1}{q}\\ 0 & 1 & 0 & 0\\ \sin\left(q\,x_{3}\right) & 0 & \cos\left(q\,x_{3}\right) & \frac{\sin\left(q\,x_{3}\right)}{q}\\ 0 & 0 & 0 & 1 \end{array}\right)
T_L
\left(\begin{array}{cccc} \mathrm{c}_{q} & 0 & -\mathrm{s}_{q} & \frac{\mathrm{c}_{q}-1}{q}\\ 0 & 1 & 0 & 0\\ \mathrm{s}_{q} & 0 & \mathrm{c}_{q} & \frac{\mathrm{s}_{q}}{q}\\ 0 & 0 & 0 & 1 \end{array}\right)
p_i
\left(\begin{array}{c} \frac{\cos\left(q\,\left(s-1\right)\right)-1}{q}\\ 0\\ \frac{\sin\left(q\,\left(s-1\right)\right)}{q} \end{array}\right)
p_i_radius
\left(\begin{array}{c} \frac{\mathrm{c}_{q}-1}{q}+x_{1}\,\mathrm{c}_{q}\\ x_{2}\\ -\frac{\mathrm{s}_{q}\,\left(q\,x_{1}+1\right)}{q} \end{array}\right)
p_com_i
\left(\begin{array}{c} -\frac{q-\mathrm{s}_{q}}{q^2}\\ 0\\ \frac{\mathrm{c}_{q}-1}{q^2} \end{array}\right)
v_com_rel_i
\left(\begin{array}{c} \dot{q}\,\left(\frac{2\,\left(q-\mathrm{s}_{q}\right)}{q^3}+\frac{\mathrm{c}_{q}-1}{q^2}\right)\\ 0\\ -\dot{q}\,\left(\frac{\mathrm{s}_{q}}{q^2}+\frac{2\,\left(\mathrm{c}_{q}-1\right)}{q^3}\right) \end{array}\right)
a_com_rel_i
\left(\begin{array}{c} \ddot{q}\,\left(\frac{2\,\left(q-\mathrm{s}_{q}\right)}{q^3}+\frac{\mathrm{c}_{q}-1}{q^2}\right)-{\dot{q}}^2\,\left(\frac{\mathrm{s}_{q}}{q^2}+\frac{6\,\left(q-\mathrm{s}_{q}\right)}{q^4}+\frac{4\,\left(\mathrm{c}_{q}-1\right)}{q^3}\right)\\ 0\\ {\dot{q}}^2\,\left(\frac{4\,\mathrm{s}_{q}}{q^3}-\frac{\mathrm{c}_{q}}{q^2}+\frac{6\,\left(\mathrm{c}_{q}-1\right)}{q^4}\right)-\ddot{q}\,\left(\frac{\mathrm{s}_{q}}{q^2}+\frac{2\,\left(\mathrm{c}_{q}-1\right)}{q^3}\right) \end{array}\right)
r_i
\left(\begin{array}{c} -\frac{\mathrm{s}_{q}-q\,\cos\left(q\,\left(x_{3}-1\right)\right)}{q^2}\\ 0\\ \frac{\sin\left(q\,\left(x_{3}-1\right)\right)}{q}-\frac{\mathrm{c}_{q}-1}{q^2} \end{array}\right)
r_i_radius
\left(\begin{array}{c} \frac{q\,\mathrm{c}_{q}-\mathrm{s}_{q}+q^2\,x_{1}\,\mathrm{c}_{q}}{q^2}\\ x_{2}\\ -\frac{\mathrm{c}_{q}-1}{q^2}-\frac{\mathrm{s}_{q}\,\left(q\,x_{1}+1\right)}{q} \end{array}\right)
dr_i
\left(\begin{array}{c} \dot{q}\,\left(\frac{2\,\left(\mathrm{s}_{q}-q\,\cos\left(q\,\left(x_{3}-1\right)\right)\right)}{q^3}-\frac{\mathrm{c}_{q}-\cos\left(q\,\left(x_{3}-1\right)\right)+q\,\sin\left(q\,\left(x_{3}-1\right)\right)\,\left(x_{3}-1\right)}{q^2}\right)\\ 0\\ \dot{q}\,\left(\frac{\mathrm{s}_{q}}{q^2}-\frac{\sin\left(q\,\left(x_{3}-1\right)\right)}{q^2}+\frac{2\,\left(\mathrm{c}_{q}-1\right)}{q^3}+\frac{\cos\left(q\,\left(x_{3}-1\right)\right)\,\left(x_{3}-1\right)}{q}\right) \end{array}\right)
ddr_i
\left(\begin{array}{c} \ddot{q}\,\left(\frac{2\,\left(\mathrm{s}_{q}-q\,\cos\left(q\,\left(x_{3}-1\right)\right)\right)}{q^3}-\frac{\mathrm{c}_{q}-\cos\left(q\,\left(x_{3}-1\right)\right)+q\,\sin\left(q\,\left(x_{3}-1\right)\right)\,\left(x_{3}-1\right)}{q^2}\right)-{\dot{q}}^2\,\left(\frac{2\,\sin\left(q\,\left(x_{3}-1\right)\right)\,\left(x_{3}-1\right)-\mathrm{s}_{q}+q\,\cos\left(q\,\left(x_{3}-1\right)\right)\,{\left(x_{3}-1\right)}^2}{q^2}+\frac{6\,\left(\mathrm{s}_{q}-q\,\cos\left(q\,\left(x_{3}-1\right)\right)\right)}{q^4}-\frac{4\,\left(\mathrm{c}_{q}-\cos\left(q\,\left(x_{3}-1\right)\right)+q\,\sin\left(q\,\left(x_{3}-1\right)\right)\,\left(x_{3}-1\right)\right)}{q^3}\right)\\ 0\\ \ddot{q}\,\left(\frac{\mathrm{s}_{q}}{q^2}-\frac{\sin\left(q\,\left(x_{3}-1\right)\right)}{q^2}+\frac{2\,\left(\mathrm{c}_{q}-1\right)}{q^3}+\frac{\cos\left(q\,\left(x_{3}-1\right)\right)\,\left(x_{3}-1\right)}{q}\right)-{\dot{q}}^2\,\left(\frac{4\,\mathrm{s}_{q}}{q^3}-\frac{\mathrm{c}_{q}}{q^2}-\frac{2\,\sin\left(q\,\left(x_{3}-1\right)\right)}{q^3}+\frac{6\,\left(\mathrm{c}_{q}-1\right)}{q^4}+\frac{2\,\cos\left(q\,\left(x_{3}-1\right)\right)\,\left(x_{3}-1\right)}{q^2}+\frac{\sin\left(q\,\left(x_{3}-1\right)\right)\,{\left(x_{3}-1\right)}^2}{q}\right) \end{array}\right)
v_i
\left(\begin{array}{c} -\frac{\dot{q}\,\mathrm{c}_{q}\,\left(\mathrm{c}_{q}+q\,\mathrm{s}_{q}-1\right)}{q^2}-\frac{\dot{q}\,\mathrm{s}_{q}\,\left(\mathrm{s}_{q}-q\,\mathrm{c}_{q}\right)}{q^2}\\ 0\\ \frac{\dot{q}\,\mathrm{s}_{q}\,\left(\mathrm{c}_{q}+q\,\mathrm{s}_{q}-1\right)}{q^2}-\frac{\dot{q}\,\mathrm{c}_{q}\,\left(\mathrm{s}_{q}-q\,\mathrm{c}_{q}\right)}{q^2} \end{array}\right)
omega_i
\left(\begin{array}{c} 0\\ -\dot{q}\\ 0 \end{array}\right)
a_i
\left(\begin{array}{c} -\mathrm{c}_{q}\,\left(\dot{q}\,\left(\frac{\dot{q}\,\mathrm{c}_{q}}{q}-\frac{2\,\dot{q}\,\left(\mathrm{c}_{q}+q\,\mathrm{s}_{q}-1\right)}{q^3}\right)+\frac{\ddot{q}\,\left(\mathrm{c}_{q}+q\,\mathrm{s}_{q}-1\right)}{q^2}\right)-\mathrm{s}_{q}\,\left(\dot{q}\,\left(\frac{\dot{q}\,\mathrm{s}_{q}}{q}-\frac{2\,\dot{q}\,\left(\mathrm{s}_{q}-q\,\mathrm{c}_{q}\right)}{q^3}\right)+\frac{\ddot{q}\,\left(\mathrm{s}_{q}-q\,\mathrm{c}_{q}\right)}{q^2}\right)\\ 0\\ \mathrm{s}_{q}\,\left(\dot{q}\,\left(\frac{\dot{q}\,\mathrm{c}_{q}}{q}-\frac{2\,\dot{q}\,\left(\mathrm{c}_{q}+q\,\mathrm{s}_{q}-1\right)}{q^3}\right)+\frac{\ddot{q}\,\left(\mathrm{c}_{q}+q\,\mathrm{s}_{q}-1\right)}{q^2}\right)-\mathrm{c}_{q}\,\left(\dot{q}\,\left(\frac{\dot{q}\,\mathrm{s}_{q}}{q}-\frac{2\,\dot{q}\,\left(\mathrm{s}_{q}-q\,\mathrm{c}_{q}\right)}{q^3}\right)+\frac{\ddot{q}\,\left(\mathrm{s}_{q}-q\,\mathrm{c}_{q}\right)}{q^2}\right) \end{array}\right)
domega_i
\left(\begin{array}{c} 0\\ -\ddot{q}\\ 0 \end{array}\right)
a_com_i
\left(\begin{array}{c} \dot{q}\,\left(\dot{q}\,\left(\frac{\mathrm{s}_{q}}{q^2}+\frac{2\,\left(\mathrm{c}_{q}-1\right)}{q^3}\right)+\frac{\dot{q}\,\left(q-\mathrm{s}_{q}\right)}{q^2}\right)-\mathrm{s}_{q}\,\left(\dot{q}\,\left(\frac{\dot{q}\,\mathrm{s}_{q}}{q}-\frac{2\,\dot{q}\,\left(\mathrm{s}_{q}-q\,\mathrm{c}_{q}\right)}{q^3}\right)+\frac{\ddot{q}\,\left(\mathrm{s}_{q}-q\,\mathrm{c}_{q}\right)}{q^2}\right)-{\dot{q}}^2\,\left(\frac{\mathrm{s}_{q}}{q^2}+\frac{6\,\left(q-\mathrm{s}_{q}\right)}{q^4}+\frac{4\,\left(\mathrm{c}_{q}-1\right)}{q^3}\right)-\mathrm{c}_{q}\,\left(\dot{q}\,\left(\frac{\dot{q}\,\mathrm{c}_{q}}{q}-\frac{2\,\dot{q}\,\left(\mathrm{c}_{q}+q\,\mathrm{s}_{q}-1\right)}{q^3}\right)+\frac{\ddot{q}\,\left(\mathrm{c}_{q}+q\,\mathrm{s}_{q}-1\right)}{q^2}\right)+\ddot{q}\,\left(\frac{2\,\left(q-\mathrm{s}_{q}\right)}{q^3}+\frac{\mathrm{c}_{q}-1}{q^2}\right)+{\dot{q}}^2\,\left(\frac{\mathrm{s}_{q}}{q^2}+\frac{2\,\left(\mathrm{c}_{q}-1\right)}{q^3}\right)-\frac{\ddot{q}\,\left(\mathrm{c}_{q}-1\right)}{q^2}\\ 0\\ \mathrm{s}_{q}\,\left(\dot{q}\,\left(\frac{\dot{q}\,\mathrm{c}_{q}}{q}-\frac{2\,\dot{q}\,\left(\mathrm{c}_{q}+q\,\mathrm{s}_{q}-1\right)}{q^3}\right)+\frac{\ddot{q}\,\left(\mathrm{c}_{q}+q\,\mathrm{s}_{q}-1\right)}{q^2}\right)-\mathrm{c}_{q}\,\left(\dot{q}\,\left(\frac{\dot{q}\,\mathrm{s}_{q}}{q}-\frac{2\,\dot{q}\,\left(\mathrm{s}_{q}-q\,\mathrm{c}_{q}\right)}{q^3}\right)+\frac{\ddot{q}\,\left(\mathrm{s}_{q}-q\,\mathrm{c}_{q}\right)}{q^2}\right)+{\dot{q}}^2\,\left(\frac{2\,\left(q-\mathrm{s}_{q}\right)}{q^3}+\frac{\mathrm{c}_{q}-1}{q^2}\right)-\ddot{q}\,\left(\frac{\mathrm{s}_{q}}{q^2}+\frac{2\,\left(\mathrm{c}_{q}-1\right)}{q^3}\right)+\dot{q}\,\left(\dot{q}\,\left(\frac{2\,\left(q-\mathrm{s}_{q}\right)}{q^3}+\frac{\mathrm{c}_{q}-1}{q^2}\right)-\frac{\dot{q}\,\left(\mathrm{c}_{q}-1\right)}{q^2}\right)+{\dot{q}}^2\,\left(\frac{4\,\mathrm{s}_{q}}{q^3}-\frac{\mathrm{c}_{q}}{q^2}+\frac{6\,\left(\mathrm{c}_{q}-1\right)}{q^4}\right)-\frac{\ddot{q}\,\left(q-\mathrm{s}_{q}\right)}{q^2} \end{array}\right)
\calF_i
\left(\begin{array}{c} \frac{\pi \,\left(6\,{\dot{q}}^2\,\mathrm{s}_{q}+\ddot{q}\,q^2-4\,{\dot{q}}^2\,q-2\,\ddot{q}\,q\,\mathrm{s}_{q}+\ddot{q}\,q^2\,\mathrm{c}_{q}-2\,{\dot{q}}^2\,q\,\mathrm{c}_{q}\right)}{q^4}\\ 0\\ \frac{\pi \,\left(2\,\ddot{q}\,q-6\,{\dot{q}}^2+{\dot{q}}^2\,q^2+6\,{\dot{q}}^2\,\mathrm{c}_{q}-2\,\ddot{q}\,q\,\mathrm{c}_{q}-\ddot{q}\,q^2\,\mathrm{s}_{q}+2\,{\dot{q}}^2\,q\,\mathrm{s}_{q}\right)}{q^4} \end{array}\right)
\parv_i
\left(\begin{array}{c} \frac{\cos\left(\theta \right)-1}{\theta ^2}\\ 0\\ \frac{\theta -\sin\left(\theta \right)}{\theta ^2} \end{array}\right)
\paromega_i
\left(\begin{array}{c} 0\\ -1\\ 0 \end{array}\right)
\calT_i
\left(\begin{array}{c} 0\\ \frac{\pi \,\left(2\,\ddot{q}\,q-\ddot{q}\,q^3-8\,{\dot{q}}^2+2\,{\dot{q}}^2\,q^2+8\,{\dot{q}}^2\,\mathrm{c}_{q}-2\,\ddot{q}\,q\,\mathrm{c}_{q}+2\,{\dot{q}}^2\,q\,\mathrm{s}_{q}\right)}{2\,q^5}\\ 0 \end{array}\right)
F_i
\left(\begin{array}{c} \frac{\pi \,\left(6\,{\dot{q}}^2\,\mathrm{s}_{q}+\ddot{q}\,q^2-4\,{\dot{q}}^2\,q-2\,\ddot{q}\,q\,\mathrm{s}_{q}+\ddot{q}\,q^2\,\mathrm{c}_{q}-2\,{\dot{q}}^2\,q\,\mathrm{c}_{q}\right)}{q^4}\\ 0\\ \frac{\pi \,\left(2\,\ddot{q}\,q-6\,{\dot{q}}^2+{\dot{q}}^2\,q^2+6\,{\dot{q}}^2\,\mathrm{c}_{q}-2\,\ddot{q}\,q\,\mathrm{c}_{q}-\ddot{q}\,q^2\,\mathrm{s}_{q}+2\,{\dot{q}}^2\,q\,\mathrm{s}_{q}\right)}{q^4} \end{array}\right)
F_i_G
\left(\begin{array}{c} -\pi \,g_{0}\,\mathrm{s}_{q}\\ 0\\ -\pi \,g_{0}\,\mathrm{c}_{q} \end{array}\right)
T_i
\left(\begin{array}{c} 0\\ \frac{\pi \,\left(6\,\ddot{q}\,q-\ddot{q}\,q^3-16\,{\dot{q}}^2+4\,{\dot{q}}^2\,q^2+16\,{\dot{q}}^2\,\mathrm{c}_{q}-6\,\ddot{q}\,q\,\mathrm{c}_{q}-2\,\ddot{q}\,q^2\,\mathrm{s}_{q}+4\,{\dot{q}}^2\,q\,\mathrm{s}_{q}\right)}{2\,q^5}\\ 0 \end{array}\right)
\pi_i
\frac{\pi \,\left(60\,{\dot{q}}^2\,\mathrm{s}_{q}+18\,\ddot{q}\,q^2-\ddot{q}\,q^4-48\,{\dot{q}}^2\,q+4\,{\dot{q}}^2\,q^3-24\,\ddot{q}\,q\,\mathrm{s}_{q}+6\,\ddot{q}\,q^2\,\mathrm{c}_{q}-12\,{\dot{q}}^2\,q\,\mathrm{c}_{q}\right)}{6\,q^6}
\pi_i_G
-\frac{\pi \,g_{0}\,\left(2\,\mathrm{c}_{q}+q\,\mathrm{s}_{q}-2\right)}{q^3}
Kinetic Energy
\frac{\pi \,{\dot{q}}^2\,\left(6\,q-12\,\mathrm{s}_{q}+6\,q\,\mathrm{c}_{q}+q^3\right)}{6\,q^5}
ID EL
\frac{\pi \,\ddot{q}\,\left(6\,q-12\,\mathrm{s}_{q}+6\,q\,\mathrm{c}_{q}+q^3\right)}{3\,q^5}-{\dot{q}}^2\,\left(\frac{5\,\pi \,\left(6\,q-12\,\mathrm{s}_{q}+6\,q\,\mathrm{c}_{q}+q^3\right)}{6\,q^6}+\frac{\pi \,\left(6\,\mathrm{c}_{q}+6\,q\,\mathrm{s}_{q}-3\,q^2-6\right)}{6\,q^5}\right)
ID Kane
-\frac{\pi \,\left(12\,{\dot{q}}^2\,q-6\,\ddot{q}\,q^2-\ddot{q}\,q^4-30\,{\dot{q}}^2\,\mathrm{s}_{q}+{\dot{q}}^2\,q^3+12\,\ddot{q}\,q\,\mathrm{s}_{q}-6\,\ddot{q}\,q^2\,\mathrm{c}_{q}+18\,{\dot{q}}^2\,q\,\mathrm{c}_{q}+3\,{\dot{q}}^2\,q^2\,\mathrm{s}_{q}\right)}{3\,q^6}
M EL
\frac{\pi \,\left(6\,q-12\,\mathrm{s}_{q}+6\,q\,\mathrm{c}_{q}+q^3\right)}{3\,q^5}
M Kane
\frac{\pi \,\left(6\,q-12\,\mathrm{s}_{q}+6\,q\,\mathrm{c}_{q}+q^3\right)}{3\,q^5}
C EL
-\frac{\pi \,{\dot{q}}^2\,\left(12\,q-30\,\mathrm{s}_{q}+3\,q^2\,\mathrm{s}_{q}+18\,q\,\mathrm{c}_{q}+q^3\right)}{3\,q^6}
C Kane
-\frac{\pi \,{\dot{q}}^2\,\left(12\,q-30\,\mathrm{s}_{q}+3\,q^2\,\mathrm{s}_{q}+18\,q\,\mathrm{c}_{q}+q^3\right)}{3\,q^6}

